Safety-Critical Control of Discontinuous Systems with Nonsmooth Safe Sets

This paper studies the design of controllers for discontinuous dynamics that ensure the safety of non-smooth sets. The safe set is represented by arbitrarily nested unions and intersections of 0-superlevel sets of differentiable functions. We show that any optimization-based controller that satisfies only the point-wise active safety constraints is generally un-safe, ruling out the standard techniques developed for safety of continuous dynamics. This motivates the introduction of the notion of transition functions, which allow us to incorporate even the inactive safety constraints without falling into unnecessary conservatism. These functions allow system trajectories to leave a component of the nonsmooth safe set to transition to a different one. The resulting controller is then defined as the solution to a convex optimization problem, which we show is feasible and continuous wherever the system dynamics is continuous. We illustrate the effectiveness of the proposed design approach in a multi-agent reconfiguration control problem.

==> multiagentEx_Data.csv <==
,x11,x12,x21,x22,x31,x32,x41,x42,x51,x52,x11s1,x12s1,x21s1,x22s1,x31s1,x32s1,x41s1,x42s1,x51s1,x52s1,x11s2,x12s2,x21s2,x22s2,x31s2,x32s2,x41s2,x42s2,x51s2,x52s2,xf,yf,xfs1,yfs1,xfs2,yfs2,xi,yi
0,-4,-3,-2,-3,-4,-1,-2,-1,-3,-5,-4,-3,-2,-3,-4,-1,-2,-1,-3,-5,-4,-3,-2,-3,-4,-1,-2,-1,-3,-5,0.994681598415015,2.96036759631809,-1.19120416663808,-0.816514086589308,0.3141203736743,-0.502592850256093,-4,-3
1,-3.54177670737052,-2.45013204884462,-1.54177670737052,-2.45013204884462,-3.54177670737052,-0.658101425888149,-1.54177670737052,-0.658101425888149,-2.54177670737052,-4.45013204884462,-3.54177670737052,-2.45013204884462,-1.54177670737052,-2.45013204884462,-3.54177670737052,-0.658101425888149,-1.54177670737052,-0.658101425888149,-2.54177670737052,-4.45013204884462,-3.54177670737052,-2.45013204884462,-1.54177670737052,-2.45013204884462,-3.54177670737052,-0.658101425888149,-1.54177670737052,-0.658101425888149,-2.54177670737052,-4.45013204884462,3.00058708035253,2.97715055857751,1.92842888083728,-0.816514058576616,3.07670762064338,0.0145035905305604,-2,-3
2,-3.11499263504335,-1.94843463038395,-1.11499263504335,-1.94843463038395,-3.11499263504335,-0.560795365192179,-1.11499263504335,-0.560795365192179,-2.11499263504335,-3.93799116205202,-3.11499263504335,-1.94843463038395,-1.11499263504335,-1.94843463038395,-3.11499263504335,-0.560795365192179,-1.11499263504335,-0.560795365192179,-2.11499263504335,-3.93799116205202,-3.11499263504335,-1.94843463038395,-1.11499263504335,-1.94843463038395,-3.11499263504335,-0.560795365192179,-1.11499263504335,-0.560795365192179,-2.11499263504335,-3.93799116205202,0.998465751277427,4.98156253861262,-0.240365976645205,-0.500268685191137,0.790070448578052,2.4218603589727,-4,-1
3,-2.72831283382589,-1.65467242698992,-0.728312833825895,-1.65467242698993,-2.72831283382589,-0.519184589470908,-0.728312833825895,-0.519184589470908,-1.72831283382589,-3.47397540059107,-2.72831283382589,-1.65467242698992,-0.728312833825895,-1.65467242698993,-2.72831283382589,-0.519184589470908,-0.728312833825895,-0.519184589470908,-1.72831283382589,-3.47397540059107,-2.72831283382589,-1.65467242698992,-0.728312833825895,-1.65467242698993,-2.72831283382589,-0.519184589470908,-0.728312833825895,-0.519184589470908,-1.72831283382589,-3.47397540059107,2.99693353589579,4.98026175043878,0.977591616034276,-0.500265620582271,2.59933735781065,2.42101033873686,-2,-1
4,-2.26064182687093,-1.58056622352152,-0.24669491750568,-1.58056622352152,-2.24721313190902,-0.510307255289263,-0.260123612467591,-0.510307255289263,-1.25366837218831,-2.88940567648318,-2.26064182687093,-1.58056622352152,-0.24669491750568,-1.58056622352152,-2.24721313190902,-0.510307255289263,-0.260123612467591,-0.510307255289263,-1.25366837218831,-2.88940567648318,-2.26064182687093,-1.58056622352152,-0.24669491750568,-1.58056622352152,-2.24721313190902,-0.510307255289263,-0.260123612467591,-0.510307255289263,-1.25366837218831,-2.88940567648318,1.99764992704677,0.981164703881583,0.368615249077873,-1.42290420868721,1.6933860311857,-0.591632549160396,-3,-5
5,-1.88711484002497,-1.53836196578675,0.161381090738621,-1.53836196578675,-1.84536135855353,-0.504962978249068,0.119627609267186,-0.504962978249069,-0.862866874643174,-2.43370714583372,-1.88711484002497,-1.53836196578675,0.161381090738621,-1.53836196578675,-1.84536135855353,-0.504962978249068,0.119627609267186,-0.504962978249069,-0.862866874643174,-2.43370714583372,-1.88711484002497,-1.53836196578675,0.161381090738621,-1.53836196578675,-1.84536135855353,-0.504962978249068,0.119627609267186,-0.504962978249069,-0.862866874643174,-2.43370714583372,,,,,,,,
6,-1.56338921683181,-1.50722272943327,0.627591928236916,-1.50722272943328,-1.39879734039909,-0.50254177790624,0.463000051804198,-0.502541777906245,-0.467898644297452,-1.99983301862425,-1.56338921683181,-1.50722272943327,0.627591928236916,-1.50722272943328,-1.39879734039909,-0.50254177790624,0.463000051804198,-0.502541777906245,-0.467898644297452,-1.99983301862425,-1.56338921683181,-1.50722272943327,0.627591928236916,-1.50722272943328,-1.39879734039909,-0.50254177790624,0.463000051804198,-0.502541777906245,-0.467898644297452,-1.99983301862425,,,,,,,,
7,-1.33057958243236,-1.36250937401041,1.25822565768259,-1.36250935778102,-0.808161312101936,-0.500981629184479,0.735807384462648,-0.500981617946509,-0.0361769579233353,-1.6056266652105,-1.33057958243236,-1.36250937401041,1.25822565768259,-1.36250935778102,-0.808161312101936,-0.500981629184479,0.735807384462648,-0.500981617946509,-0.0361769579233353,-1.6056266652105,-1.33057958243236,-1.36250937401041,1.25822565768259,-1.36250935778102,-0.808161312101936,-0.500981629184479,0.735807384462648,-0.500981617946509,-0.0361769579233353,-1.6056266652105,,,,,,,,
8,-1.19120416663808,-0.816514086589308,1.92842888083728,-0.816514058576616,-0.240365976645205,-0.500268685191137,0.977591616034276,-0.500265620582271,0.368615249077873,-1.42290420868721,-1.19120416663808,-0.816514086589308,1.92842888083728,-0.816514058576616,-0.240365976645205,-0.500268685191137,0.977591616034276,-0.500265620582271,0.368615249077873,-1.42290420868721,-1.19120416663808,-0.816514086589308,1.92842888083728,-0.816514058576616,-0.240365976645205,-0.500268685191137,0.977591616034276,-0.500265620582271,0.368615249077873,-1.42290420868721,,,,,,,,
9,-1.00998473911908,-0.592477493805845,2.21522371839435,-0.592477485453691,-0.0170585795970867,-0.500078502583102,1.22230800853371,-0.500064574334074,0.602626791508599,-1.32492282028813,,,,,,,,,,,-1.00998473911908,-0.592477493805845,2.21522371839435,-0.592477485453691,-0.0170585795970867,-0.500078502583102,1.22230800853371,-0.500064574334074,0.602626791508599,-1.32492282028813,,,,,,,,
10,-0.851678316646663,-0.550708612978356,2.45780072525757,-0.550708608134584,0.144914446375815,-0.50004304546134,1.46121428774107,-0.500011960065217,0.803079024898314,-1.2758350393895,,,,,,,,,,,-0.851678316646663,-0.550708612978356,2.45780072525757,-0.550708608134584,0.144914446375815,-0.50004304546134,1.46121428774107,-0.500011960065217,0.803079024898314,-1.2758350393895,,,,,,,,
11,-0.708165735485569,-0.530679598788117,2.69481178888247,-0.530679595953472,0.290052129694032,-0.500026043294709,1.69659686430014,-0.500037611063348,0.993316532370409,-1.22567992259961,,,,,,,,,,,-0.708165735485569,-0.530679598788117,2.69481178888247,-0.530679595953472,0.290052129694032,-0.500026043294709,1.69659686430014,-0.500037611063348,0.993316532370409,-1.22567992259961,,,,,,,,
12,-0.507581420359813,-0.517597045783074,3.08092796488099,-0.517597044567427,0.49147227916317,-0.497623234543708,2.08187600664596,-0.497631425877025,1.28666987197277,-1.11367437539129,,,,,,,,,,,-0.507581420359813,-0.517597045783074,3.08092796488099,-0.517597044567427,0.49147227916317,-0.497623234543708,2.08187600664596,-0.497631425877025,1.28666987197277,-1.11367437539129,,,,,,,,
13,-0.4637341321316,-0.516036695175166,3.14987731061671,-0.516036694053764,0.534495715031472,-0.468966206891846,2.15163671447698,-0.469240912413355,1.34296405035304,-1.06664441417815,,,,,,,,,,,-0.4637341321316,-0.516036695175166,3.14987731061671,-0.516036694053764,0.534495715031472,-0.468966206891846,2.15163671447698,-0.469240912413355,1.34296405035304,-1.06664441417815,,,,,,,,
14,-0.36190584705835,-0.512773283151812,3.15202851034315,-0.512773281032839,0.583936032535081,-0.109671318109877,2.20591795011643,-0.111355991798516,1.39486109285182,-0.951334276273109,,,,,,,,,,,-0.36190584705835,-0.512773283151812,3.15202851034315,-0.512773281032839,0.583936032535081,-0.109671318109877,2.20591795011643,-0.111355991798516,1.39486109285182,-0.951334276273109,,,,,,,,
15,-0.197547862398129,-0.508454671416502,3.1336813539484,-0.508454636784568,0.634147605772669,0.5069757738566,2.30174963015189,0.505494410531062,1.46789067227039,-0.798740544582848,,,,,,,,,,,-0.197547862398129,-0.508454671416502,3.1336813539484,-0.508454636784568,0.634147605772669,0.5069757738566,2.30174963015189,0.505494410531062,1.46789067227039,-0.798740544582848,,,,,,,,
16,0.0385715654121022,-0.504579224992836,3.10732352242091,-0.504565352790859,0.706282391112248,1.39286129269509,2.43942302340288,1.39167200843527,1.57280618666528,-0.66182400820272,,,,,,,,,,,0.0385715654121022,-0.504579224992836,3.10732352242091,-0.504565352790859,0.706282391112248,1.39286129269509,2.43942302340288,1.39167200843527,1.57280618666528,-0.66182400820272,,,,,,,,
17,0.18719052183893,-0.503251242163354,3.09073330173632,-0.48879255843447,0.751685671217843,1.9504578553516,2.52607779900713,1.94945241232139,1.63884240573864,-0.614898251963295,,,,,,,,,,,0.18719052183893,-0.503251242163354,3.09073330173632,-0.48879255843447,0.751685671217843,1.9504578553516,2.52607779900713,1.94945241232139,1.63884240573864,-0.614898251963295,,,,,,,,
18,0.3141203736743,-0.502592850256093,3.07670762064338,0.0145035905305604,0.790070448578052,2.4218603589727,2.59933735781065,2.42101033873686,1.6933860311857,-0.591632549160396,,,,,,,,,,,0.3141203736743,-0.502592850256093,3.07670762064338,0.0145035905305604,0.790070448578052,2.4218603589727,2.59933735781065,2.42101033873686,1.6933860311857,-0.591632549160396,,,,,,,,
19,0.430704086296373,-0.502042675103144,3.06366345537478,0.52218859297634,0.825769062881873,2.86027416037905,2.66747021968067,2.85956868646526,1.74557629922489,-0.572191361705251,,,,,,,,,,,,,,,,,,,,,,,,,,,,
20,0.493371654183299,-0.50179578953732,3.05658283410339,0.797769678730746,0.845146950434944,3.09825351927134,2.70445403436742,3.09762650785336,1.7745224615322,-0.563467258376597,,,,,,,,,,,,,,,,,,,,,,,,,,,,
21,0.54894846363149,-0.284302929185161,3.05028971638948,1.04270075835059,0.862388211092349,3.30997048173314,2.73732452558741,3.30920764392776,1.80035157067396,-0.556927159327835,,,,,,,,,,,,,,,,,,,,,,,,,,,,
22,0.601790140836386,0.0878507169427711,3.04451614011026,1.2674110427636,0.878598634051112,3.50892536581028,2.76748132497075,3.5033212588169,1.82180262649861,-0.428211108430933,,,,,,,,,,,,,,,,,,,,,,,,,,,,
23,0.660617705928315,0.514586001228654,3.03787117912444,1.52603602679798,0.897333865511439,3.73946295085762,2.80218957955472,3.72673173013867,1.84840229555703,-0.215020857175463,,,,,,,,,,,,,,,,,,,,,,,,,,,,
24,0.846162426496239,1.85493945569485,3.01699053933805,2.33872027624818,0.955516808520462,4.464475727316,2.91125426227133,4.42876046832623,1.93198715169565,0.45489260837205,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,0.935806382383723,2.52163308345206,3.00708611620581,2.72420504883233,0.981481470654046,4.77745807133948,2.96298748392836,4.76175743322482,1.97163439388335,0.772656167949299,,,,,,,,,,,,,,,,,,,,,,,,,,,,
26,0.979561125768879,2.847690757949,3.00225617815751,2.91218849272229,0.994103808037275,4.92914394514671,2.988215430302,4.92414495335152,1.99096855610517,0.92761504705528,,,,,,,,,,,,,,,,,,,,,,,,,,,,
27,0.994681598415015,2.96036759631809,3.00058708035253,2.97715055857751,0.998465751277427,4.98156253861262,2.99693353589579,4.98026175043878,1.99764992704677,0.981164703881583,,,,,,,,,,,,,,,,,,,,,,,,,,,,

